Stochastic modelling of blockchain consensus

Blockchain and general purpose distributed ledgers are foundational technologies which bring significant innovation in the infrastructures and other underpinnings of our socio-economic systems. These P2P technologies are able to securely diffuse information within and across networks, without need for trustees or central authorities to enforce consensus. In this contribution, we propose a minimalistic stochastic model to understand the dynamics of blockchain-based consensus. By leveraging on random-walk theory, we model block propagation delay on different network topologies and provide a classification of blockchain systems in terms of two emergent properties. Firstly, we identify two performing regimes: a functional regime corresponding to an optimal system function; and a non-functional regime characterised by a congested or branched state of sub-optimal blockchains. Secondly, we discover a phase transition during the emergence of consensus and numerically investigate the corresponding critical point. Our results provide important insights into the consensus mechanism and sub-optimal states in decentralised systems.

==> figlist.txt <==




% Fig 1 - Description consensus protocol

% Fig 2 - Distribution of blocks diffusion times + gini index + distribution (with fitting of a statistical distribution) of the computing power distribution (bitcoin, ethereum, litecoin, bitcoin cash, ...)

% Fig 3a - ER with  N=100 with powerlaw hashing power vs. tau_{nd} for a fixed alpha (a realistic one from the data) and <k> = 2,4,8,16 : For this we plot: orhpaned blocks, blocktree properties, gini index of onchain blocks, proportion of time in consensus
% Fig 3b BA with  N=100,500,1000 m = 3 with powerlaw hashing power vs. tau_{nd} for a fixed alpha (a realistic one from the data): For this we plot: orhpaned blocks, blocktree properties, gini index of onchain blocks, proportion of time in consensus

% Fig 4a - BA and ER with N=500 (at least) powerlaw hashing power vs. tau_{nd} for alpha=1,1.5,2,2.5,3,3.5,4. For this we plot: : orhpaned blocks, blocktree properties, gini index of onchain blocks, proportion of time in consensus (this may need to be split)

% Fig 4b - BA and ER with N=500 (at least) exponential hashing power vs. tau_{nd} for \lambda_{exp}=??? (select three values). For this we plot: : orhpaned blocks, blocktree properties, gini index of onchain blocks, proportion of time in consensus (perhaps we keep it in the appendix)

% Fig 5 -  BA and ER with N=500 (at least for different tau_{nd}=10^{-5},10^{-3},10^{-1},10^1,10^3,10^5 with powerlaw hashing power vs. alpha in range [1,4] (at least 10 values). For this we plot: orhpaned blocks, blocktree properties, gini index of onchain blocks, proportion of time in consensus

% Sequence of running: (1) Fig 4a ER, (2) Fig 5, (3) Fig 4b 

